A Total Lagrangian Finite Element Framework for Multibody Dynamics: Part I -- Formulation

We present a Total Lagrangian finite element framework for finite-deformation multibody dynamics. The framework combines a compact kinematic representation, a deformation-gradient-based formulation, an element-agnostic constitutive interface, and a systematic constraint-construction machinery for coupling deformable bodies through engineering joints. Within this setting, we derive the equations of motion for collections of deformable bodies and formulate their response in the presence of external loads, frictional contact forces, and constraint reaction forces. The framework accommodates field forces applied pointwise, over surfaces, or throughout volumes, and supports material models of practical interest, including Mooney-Rivlin, Neo-Hookean, and Kelvin-Voigt. A companion paper discusses the GPU-accelerated implementation of the framework outlined herein and reports on numerical experiments and benchmark results.

==> shape-function-info/beam_22/verification_status.txt <==
True

==> shape-function-info/beam_24/verification_status.txt <==
True

==> shape-function-info/beam_34/verification_status.txt <==
True

==> shape-function-info/hex_27_monomial/verification_status.txt <==
Element Type: 27-Node Hexahedron with Monomial Basis
Basis: Explicit monomial functions (not Lagrange polynomials)
Number of nodes: 27
Number of unknowns per node: 1 (position only)
Coordinates: Parametric with dimensions L, W, H
Node layout: 3x3x3 grid with coordinates {-L/2, 0, L/2} x {-W/2, 0, W/2} x {-H/2, 0, H/2}

Verification matrix is the identity matrix: True
Files successfully generated: basis_functions.tex, B_matrix.tex, B_inv_matrix.tex, shape_functions.tex, verification_matrix.tex, node_locations.tex


==> shape-function-info/hex_q27_lagrange/verification_status.txt <==
Element Type: 27-Node Lagrange Hexahedron (Q27)
Basis: Tensor product of 1D Quadratic Lagrange Polynomials

Verification matrix is the identity matrix: True
Verification process successful: True
Files successfully generated: 1D_lagrange_polynomials.tex, shape_functions.tex, verification_matrix.tex, node_locations.tex


==> shape-function-info/hex_q27_parent/verification_status.txt <==
Element Type: 27-Node Lagrange Hexahedron (Q27)
Basis: Tensor product of 1D Quadratic Lagrange Polynomials

Verification matrix is the identity matrix: True
Verification process successful: True
Files successfully generated: 1D_lagrange_polynomials.tex, shape_functions.tex, verification_matrix.tex, shape_function_derivatives.tex, node_locations.tex


==> shape-function-info/hex_q27_reference/verification_status.txt <==
Element Type: 27-Node Hexahedron with Monomial Basis
Basis: Explicit monomial functions (not Lagrange polynomials)
Number of nodes: 27
Number of unknowns per node: 1 (position only)
Coordinates: Parametric with dimensions L, W, H
Node layout: 3x3x3 grid with coordinates {-L/2, 0, L/2} x {-W/2, 0, W/2} x {-H/2, 0, H/2}

Verification matrix is the identity matrix: True
Files successfully generated: basis_functions.tex, B_matrix.tex, B_inv_matrix.tex, shape_functions.tex, verification_matrix.tex, shape_function_derivatives.tex, node_locations.tex


==> shape-function-info/shell_44/verification_status.txt <==
Verification matrix is the identity matrix: True


==> shape-function-info/shell_92/verification_status.txt <==
Verification matrix is the identity matrix: True


==> shape-function-info/tet10_parent/verification_status.txt <==
Element Type: 10-Node Lagrange Tetrahedron
Basis: Quadratic Lagrange on tetrahedron using barycentric coordinates

Verification matrix is the identity matrix: True
Files successfully generated: shape_functions.tex, verification_matrix.tex, shape_function_derivatives.tex, node_locations.tex


==> shape-function-info/tet10_reference/verification_status.txt <==
Element Type: 10-Node Tetrahedron
Basis functions: 1, u, v, w, uv, uw, vw, u², v², w²
Number of nodes: 10
Number of unknowns per node: 1 (position only)

Verification matrix is the identity matrix: True
Files successfully generated: basis_functions.tex, B_matrix.tex, B_inv_matrix.tex, shape_functions.tex, verification_matrix.tex, shape_function_derivatives.tex, node_locations.tex


==> shape-function-info/tet_10/verification_status.txt <==
Element Type: 10-Node Tetrahedron
Basis functions: 1, u, v, w, uv, uw, vw, u², v², w²
Number of nodes: 10
Number of unknowns per node: 1 (position only)

Verification matrix is the identity matrix: True
Files successfully generated: basis_functions.tex, B_matrix.tex, B_inv_matrix.tex, shape_functions.tex, verification_matrix.tex, node_locations.tex

